Finding Dark Matter Faster with Explicit Profile Likelihoods

Liquid xenon time-projection chambers are the world's most sensitive detectors for a wide range of dark matter candidates. We show that the statistical analysis of their data can be improved by replacing detector response Monte Carlo simulations with an equivalent deterministic calculation. This allows the use of high-dimensional undiscretized models, yielding up to $\sim\! 2$ times better discrimination of the dominant backgrounds. In turn, this could significantly extend the physics reach of upcoming experiments such as XENONnT and LZ, and bring forward a potential $5 \sigma$ dark matter discovery by over a year.

==> flamedisxmodel.tikz <==
% Bart Pelssers, PhD thesis flamedisx diagram
\begin{tikzpicture}[font=\sffamily]
    % Bounding box for testing
    % \draw[black] (-0.1, 0.5) rectangle ++(12, 12);
    % \draw[black] (0, 0) grid ++(12, 12);

    \newcommand \legendvert {-1}

    \providecommand{\tsone}{\text{S1}}
    \providecommand{\tstwo}{\text{S2}}
    \providecommand{\phot}{\text{ph}}
    \providecommand{\elec}{\text{el}}
    \providecommand{\dete}{\text{det}}
    \providecommand{\produ}{\text{prod}}

    \colorlet{cubecolor}{Black}
    \definecolor{binomcolor}{HTML}{AA3939}
    %\definecolor{weirdbinomcolor}{HTML}{7c4ea6}
    \definecolor{gausscolor}{HTML}{AA6C39}
    \definecolor{poissoncolor}{HTML}{226666}
    \definecolor{betabinomcolor}{HTML}{2D882D}

    % Command to draw cubes, use:
    % \cube{x center}{y center}{width x}{width y}{width z}{color}
    \newcommand{\cube}[6]{
        \pgfmathsetmacro{\cubex}{#3}
        \pgfmathsetmacro{\cubey}{#4}
        \pgfmathsetmacro{\cubez}{#5}
        \fill[#6!25!white] (#3/2+#1,#4/2+#2,0) -- ++(-\cubex,0,0) --
            ++(0,-\cubey,0) -- ++(\cubex,0,0) -- cycle;
        \fill[#6!90!white] (#3/2+#1,#4/2+#2,0) -- ++(0,0,-\cubez) --
            ++(0,-\cubey,0) -- ++(0,0,\cubez) -- cycle;
        \fill[#6!50!white] (#3/2+#1,#4/2+#2,0) -- ++(-\cubex,0,0) --
            ++(0,0,-\cubez) -- ++(\cubex,0,0) -- cycle;
    }

    %%%% CUBES %%%%
    \cube{-1.5}{6}{2.2}{0.5}{2.2}{gausscolor}
    \node at (-1.5, 6) {\small $P(\tsone{} \mid n^{\text{pe}}_{\dete{}})$};
    
    \cube{1}{6}{2.2}{2.2}{2.2}{binomcolor}
    \node at (1, 6) {\small $P(n^{\text{pe}}_{\dete{}} \mid n^{\phot{}}_{\dete{}})$};

    \cube{3.5}{6}{2.2}{2.2}{2.2}{binomcolor}
    \node at (3.5, 6) {\small $P(n^{\phot{}}_{\dete{}} \mid n^{\phot{}}_{\produ{}})$};

    \cube{6}{6}{2.2}{2.2}{2.2}{betabinomcolor}
    \node at (6, 6) {\small $R_{2}(n^{\phot{}}_{\produ{}}, n^{\elec{}}_{\produ{}})$};

    % Arrow quanta -> (prod,prod)
    \draw[very thick,->,>=latex] (6.42, 8.5) -- (6.42, 7.1+0.42);

    \cube{6}{8.5}{2.2}{0.5}{2.2}{poissoncolor}
    \node at (6, 8.5) {\small $R_{1}(n_q)$};

    % Arrow energy -> quanta
    \draw[very thick,->,>=latex] (6.42, 10) -- (6.42, 8.75+0.42);

    % Cube for energy spectrum
    \cube{6}{10}{2.2}{0.5}{2.2}{cubecolor}
    \node at (6, 10) {\small $R_0(E)$};

    \cube{8.5}{6}{2.2}{2.2}{2.2}{binomcolor}
    \node at (8.5, 6) {\small $P(n^{\elec{}}_{\dete{}} \mid n^{\elec{}}_{\produ{}})$};
    
    \cube{10.3}{6}{0.5}{2.2}{2.2}{gausscolor}
    \node[rotate=90] at (10.3, 6) {\small $P(\tstwo{} \mid n^{\elec{}}_{\dete{}})$};

    % N events annotation
    \draw[black, |-|] (7.2,9.7) -- ++(0.85, 0.85);
    \node[rotate=45] at (7.8, 10) {\small N \text{events}};

    %%%% MODEL FUNCTIONS %%%%
    \node[left] at (0, {12+\legendvert}) {\small \underline{Model function}};
    \draw[<-, thick, dashed] (4.9, 8.5) -- (4.5, 8.5) -- (4.5, {11.5+\legendvert}) --
                             (0, {11.5+\legendvert}) node[left] {\small Lindhard factor};

    \draw[<-, thick, dashed] (3.5+0.42, 7.52) -- (3.5+0.42, {10.7+\legendvert}) --
                             (0, {10.7+\legendvert})
                             node[left, align=right] {\small \tsone{}(x,y,z) efficiency \\
                                                      \small Penning quenching};
    \draw[decorate, decoration={brace, amplitude=3}] (-0.1, {11.1+\legendvert}) --
                                                     (-0.1, {10.3+\legendvert});

    \draw[<-, thick, dashed] (1+0.42, 7.52) -- (1+0.42, {10+\legendvert}) --
                             (0, {10+\legendvert})
                             node[left, align=right] {\small DPE fraction};

    \draw[<-, thick, dashed] (-1.5+0.42, 6.25+0.42) -- (-1.5+0.42, 9+\legendvert) --
                             (0, 9+\legendvert) --
                             (0, 9.5+\legendvert) node[left, align=right] {\small SPE resolution};

    % Mid cube: Qy, Delta r
    \draw[thick, dashed] (6+0.42, 4.9) -- (6+0.42, 2.0) --
                         (8.5, 2.0) node[right, align=left] {\small $\mu_{p_e}$                                                 \small $\sigma_{p_e}$};
    %\draw[decorate, decoration={brace, amplitude=3}] (8.6, 1.1) -- (8.6, 1.9);
    % right-mid cube: Electron lifetime, Extraction eff
    \draw[thick, dashed] (8.5+0.42, 4.9) -- (8.5+0.42, 4.7) --  (7.3, 4.7) -- (7.3, 2.6) -- 
                         (8.5, 2.6) node[right, align=left] {\small Electron lifetime \\
                                                             \small Extraction efficiency};
    \draw[decorate, decoration={brace, amplitude=3}] (8.6, 2.2) -- (8.6, 3.0);
    % Right cube: Single electron gain
    \node[right] at (8.5, 3.8) {\small \underline{Model function}};
    \draw[thick, dashed] (10.3+0.42, 5.05) -- (10.3+0.42, 4.4) -- (8, 4.4) -- (8, 3.3) --
                         (8.5, 3.3) node[right, align=left] {\small Single electron gain};

    %%%% PDF LEGEND %%%%
    \node[right] at (9.5, {12+\legendvert}) {\small \underline{PMF/PDF}};

    \cube{9.2}{11.5+\legendvert}{0.3}{0.3}{0.3}{poissoncolor}
    \node[right] at (9.5, {11.5+\legendvert}) {\small Poisson / Delta};

    \cube{9.2}{11+\legendvert}{0.3}{0.3}{0.3}{betabinomcolor}
    \node[right] at (9.5, {11+\legendvert}) {\small (Beta--)Binomial};

    \cube{9.2}{10.5+\legendvert}{0.3}{0.3}{0.3}{binomcolor}
    \node[right] at (9.5, {10.5+\legendvert}) {\small Binomial};

    \cube{9.2}{10+\legendvert}{0.3}{0.3}{0.3}{gausscolor}
    \node[right] at (9.5, {10+\legendvert}) {\small Normal};
    
    %\cube{9.2}{9.5+\legendvert}{0.3}{0.3}{0.3}{weirdbinomcolor}
    %\node[right] at (9.5, {9.5+\legendvert}) {\small Other};

    %%%% P(S1, S2) %%%%
    \node at (1.5-.6, 3) {\small $R(\tsone{}, \tstwo{})=$};
    \cube{2.8-.6} {3}{0.5}{0.114}{0.5}{gausscolor}
    \cube{2.8}    {3}{0.5}{0.5}{0.5}{binomcolor}
    \cube{2.8+.6} {3}{0.5}{0.5}{0.5}{binomcolor}
    \cube{2.8+1.2}{3}{0.5}{0.5}{0.5}{betabinomcolor}
    \cube{2.8+1.8}{3}{0.5}{0.5}{0.5}{binomcolor}
    \cube{2.8+2.3}{3}{0.114}{0.5}{0.5}{gausscolor}

\end{tikzpicture}

==> tpc.tikz <==
\begin{tikzpicture}[font=\sffamily]
    % Colors
    %\colorlet{s1color}{Cyan}
    %\colorlet{s2color}{YellowGreen}

    \definecolor{s1colorbase}{HTML}{0080FF}
    \definecolor{s2colorbase}{HTML}{CC3939}
    \definecolor{xenoncolor}{HTML}{2D882D}

    \colorlet{s1color}{s1colorbase!90!white}
    \colorlet{s2color}{s2colorbase!85!white}
    \colorlet{gray20}{black!20!white}
    % Bounding box for testing
    %\draw[black] (0, 0) rectangle (12, 12);

    %%%%% CRYOSTAT + TPC %%%%%
    % Cryostat
    \draw[rounded corners=5mm, thick, fill=xenoncolor!20!white] (1mm, 4mm) rectangle (59mm, 73mm);
    % Gaseous region
    \fill[white] (2.5mm, 57.5mm) rectangle (57.5mm, 70mm);
    \node[xenoncolor!20!white, above right] at (5mm, 57.5mm) {\LARGE \textbf{Gas}};
    \node[white, below right] at (5mm, 57.5mm) {\LARGE \textbf{Liquid}};
    % Bell
    \draw[very thick] (2.5mm, 55mm) -- (2.5mm, 70mm) -- (57.5mm, 70mm) -- (57.5mm, 55mm);
    % Walls
    \draw[thick] (5mm, 5mm) -- (5mm, 60mm) -- (3.5mm, 64mm);
    \draw[thick] (55mm, 5mm) -- (55mm, 60mm) -- (56.5mm, 64mm);
    % Electrodes
    %\draw[densely dashed] (5mm, 11mm) -- (55mm, 11mm) node[above left]{\scriptsize Bottom screen};
    \draw[densely dashed] (5mm, 15mm) -- (55mm, 15mm) node[above left]{\scriptsize Cathode};
    \draw[densely dashed] (5mm, 55mm) -- (55mm, 55mm) node[below left]{\scriptsize Gate};
    \draw[densely dashed] (5mm, 60mm) -- (55mm, 60mm) node[below left]{\scriptsize Anode};
    %\draw[densely dashed] (3.5mm, 64mm) -- (56.5mm, 64mm);
    %\node[below left] at (55mm, 64mm) {\scriptsize Top screen};
    % PMTs
    \foreach \x in {1,...,10}  % bottom PMTs
        \fill[black!50!white] (1.3+5*\x mm, 5mm) rectangle ++(4mm, 4.5mm);
    \foreach \x in {0,...,10} % top PMTs
        \fill[black!50!white] (8.5+5*\x mm, 65mm) rectangle ++(4mm, 4.5mm);
    % Drift field
    \draw[very thick, ->] (10mm, 45mm) -- node[above, rotate=270] {\scriptsize $\bm{E}_{\text{drift}}$}
          (10mm, 30mm);
    % Interaction
    \draw[thick, dashed] (0mm, 18mm) -- (35mm, 30mm) -- (61mm, 22mm);
    % Electron paths
    \draw[dotted] (35mm, 30mm) to[in=280, out=90] (32mm, 55mm);
    \draw[dotted] (35mm, 30mm) to[in=280, out=90] (33mm, 55mm);
    \draw[dotted] (35mm, 30mm) to[in=280, out=90] (34mm, 55mm);
    \draw[dotted] (32mm, 55mm) -- (32mm, 60mm);
    \draw[dotted] (33mm, 55mm) -- (33mm, 60mm);
    \draw[dotted] (34mm, 55mm) -- (34mm, 60mm);
    % S1 star
    \node[fill=s1color, star, star points=9] at (35mm, 30mm) {};
    \node[s1color, anchor=south west] at (36mm, 30mm) {S1};
    % S2 star
    \node[fill=s2color, star, star points=9] at (33mm, 58.75mm) {};
    \node[s2color, anchor=north west] at (34mm, 59.75mm) {S2};
    % text on top
    % TODO: white background below text doesn't scale with figure...
    %\fill[black!20!white, opacity=0.5] (38mm, 5.5mm) rectangle ++(16.5mm, 3.5mm);
    %\fill[black!20!white, opacity=0.5] (42mm, 65.5mm) rectangle ++(12.5mm, 3.5mm);
    \node[black, above left] at (55mm, 64.5mm) {\scriptsize Top PMTs};
    \node[black, above left] at (55mm, 5mm) {\scriptsize Bottom PMTs};

    %%%%% WAVEFORM %%%%%
    % Right panel, axes
    \draw[thick,->] (67mm, 4mm) -- ++(53mm, 0mm) node[anchor=north east] {\small Time};
    \draw[thick,->] (67mm, 4mm) -- ++(0mm, 25mm) node[anchor=south east, rotate=90] {\small Amplitude};
    % waveform
    \filldraw[s1color] (69mm, 8mm) to[out=0, in=250]
                       (72mm, 15mm) to[out=300, in=180] (76mm, 8mm) -- cycle;
    \node[s1color, anchor=south west] at (72mm, 15mm) {S1};
    \filldraw[s2color] (90mm, 8mm) to[out=0, in=180]
                       (100mm, 20mm) to[out=0, in=180] (110mm, 8mm) -- cycle;
    \node[s2color, anchor=south west] at (100mm, 20mm) {S2};
    \draw (67mm, 8mm) -- ++(53mm, 0mm);
    \draw[thick, dashed] (72mm, 1mm) -- ++(0mm, 17mm);
    \draw[thick, dashed] (100mm, 1mm) -- ++(0mm, 21mm);
    \node[anchor=north] at (86mm, 4mm) {$\text{drift time} \propto z$};

    %%%%% HIT PATTERN %%%%%%
    \newcommand \hitpatx {88mm}  % Horizontal center of pattern
    \newcommand \hitpaty {54mm}  % Vertical center of pattern
    \newcommand \pmtradius {1.5mm}  % PMT radius
    \newcommand \toparrayrot {105}  % Rotation of array (degrees)
    \newcommand{\drawpmt}[3]{
        \fill[#1] ({\hitpatx+\pmtradius*#3*2.1*cos(#2+\toparrayrot)},
                   {\hitpaty+\pmtradius*#3*2.1*sin(#2+\toparrayrot)})
                  circle(\pmtradius);
    }
    % Draw center PMT
    \fill[gray20] (\hitpatx, \hitpaty) circle(\pmtradius);
    % Draw PMTs in ring 1
    \foreach \x in {0, 60, ..., 300}{
        \ifthenelse{\x=180}
                   {\drawpmt{fill=s1color}{\x}{1};}
                   {\drawpmt{fill=gray20}{\x}{1};}
    }
    % Draw PMTs in ring 2
    \foreach \x in {0, 30, ..., 330}{
        \ifthenelse{\x=0}
                   {\drawpmt{fill=s2color}{\x}{2};}
                   {\drawpmt{fill=gray20}{\x}{2};}
    }
    % Draw PMTs in ring 3
    \foreach \x in {0, 20, ..., 340}{
        \ifthenelse{\x=0 \OR \x=20 \OR \x=340 \OR \x=320}
                   {\drawpmt{fill=s2color}{\x}{3};}
                   {\drawpmt{fill=gray20}{\x}{3};}
        \ifthenelse{\x=300}
                   {\drawpmt{fill=s1color}{\x}{3};}
    }
    % Draw PMTs in ring 4
    \foreach \x in {0, 15, ..., 345}{
        \ifthenelse{\x=0 \OR \x=345 \OR \x=330}
                   {\drawpmt{fill=s2color}{\x}{4};}
                   {\drawpmt{fill=gray20}{\x}{4};}
        \ifthenelse{\x=150 \OR \x=60 \OR \x=240}
                   {\drawpmt{fill=s1color}{\x}{4};}
    }
    % Draw PMTs in ring 5
    \foreach \x in {0, 12, ..., 348}{
        \ifthenelse{\x=12 \OR \x=348 \OR \x=336}
                   {\drawpmt{fill=s2color}{\x}{5};}
                   {\drawpmt{fill=gray20}{\x}{5};}
    }
    % Draw PMTs in ring 6
    \foreach \x in {0, 10, ..., 350}{
        \ifthenelse{\x=0 \OR \x=280}
                   {\drawpmt{fill=s1color}{\x}{6};}
                   {\drawpmt{fill=gray20}{\x}{6};}
    }
    % Draw axes
    \draw[thick,->] (67mm, 33mm) -- ++(40mm, 0mm) node[anchor=north east] {\small $x$};
    \draw[thick,->] (67mm, 33mm) -- ++(0mm, 40mm) node[anchor=south east, rotate=90] {\small $y$};
    \node[s1color] at (108mm, 65mm) {S1};
    \node[s2color] at (94mm, 73mm) {S2};

\end{tikzpicture}

